Enhancing Post-Hoc Explanation Benchmark Reliability for Image Classification

Deep neural networks, while powerful for image classification, often operate as "black boxes," complicating the understanding of their decision-making processes. Various explanation methods, particularly those generating saliency maps, aim to address this challenge. However, the inconsistency issues of faithfulness metrics hinder reliable benchmarking of explanation methods. This paper employs an approach inspired by psychometrics, utilizing Krippendorf's alpha to quantify the benchmark reliability of post-hoc methods in image classification. The study proposes model training modifications, including feeding perturbed samples and employing focal loss, to enhance robustness and calibration. Empirical evaluations demonstrate significant improvements in benchmark reliability across metrics, datasets, and post-hoc methods. This pioneering work establishes a foundation for more reliable evaluation practices in the realm of post-hoc explanation methods, emphasizing the importance of model robustness in the assessment process.

==> error.txt <==
This is pdfTeX, Version 3.14159265-2.6-1.40.18 (TeX Live 2017/Debian) (preloaded format=pdflatex)
 restricted \write18 enabled.
entering extended mode
(./main.tex
LaTeX2e <2017-04-15>
Babel <3.18> and hyphenation patterns for 11 language(s) loaded.
(/usr/share/texlive/texmf-dist/tex/latex/base/article.cls
Document Class: article 2014/09/29 v1.4h Standard LaTeX document class
(/usr/share/texlive/texmf-dist/tex/latex/base/size10.clo))
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphicx.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/keyval.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics/graphics.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics/trig.sty)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/graphics.cfg)
(/usr/share/texlive/texmf-dist/tex/latex/graphics-def/pdftex.def)))
(/usr/share/texlive/texmf-dist/tex/latex/booktabs/booktabs.sty)
(/usr/share/texlive/texmf-dist/tex/latex/caption/subcaption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption.sty
(/usr/share/texlive/texmf-dist/tex/latex/caption/caption3.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsmath.sty
For additional information on amsmath, use the `?' option.
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amstext.sty
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsgen.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsbsy.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsmath/amsopn.sty))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amsfonts.sty)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/amssymb.sty)
(/usr/share/texlive/texmf-dist/tex/latex/cleveref/cleveref.sty)
(/usr/share/texlive/texmf-dist/tex/latex/setspace/setspace.sty)
(/usr/share/texlive/texmf-dist/tex/latex/tocloft/tocloft.sty)
(/usr/share/texlive/texmf-dist/tex/latex/xcolor/xcolor.sty
(/usr/share/texlive/texmf-dist/tex/latex/graphics-cfg/color.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/multirow/multirow.sty)
(/usr/share/texlive/texmf-dist/tex/latex/lineno/lineno.sty)
(/usr/share/texlive/texmf-dist/tex/latex/comment/comment.sty
Excluding comment 'comment') (./main.aux

LaTeX Warning: Label `fig:metrics_samples_dauc' multiply defined.


LaTeX Warning: Label `fig:metrics_samples_dauc@cref' multiply defined.


LaTeX Warning: Label `sub@fig:metrics_samples_dauc' multiply defined.


LaTeX Warning: Label `sub@fig:metrics_samples_dauc@cref' multiply defined.


LaTeX Warning: Label `fig:metrics_samples_dauc' multiply defined.


LaTeX Warning: Label `fig:metrics_samples_dauc@cref' multiply defined.


LaTeX Warning: Label `sub@fig:metrics_samples_dauc' multiply defined.


LaTeX Warning: Label `sub@fig:metrics_samples_dauc@cref' multiply defined.


LaTeX Warning: Label `fig:metrics_samples_dauc' multiply defined.


LaTeX Warning: Label `fig:metrics_samples_dauc@cref' multiply defined.


LaTeX Warning: Label `sub@fig:metrics_samples_dauc' multiply defined.


LaTeX Warning: Label `sub@fig:metrics_samples_dauc@cref' multiply defined.


LaTeX Warning: Label `avg_kripp_var' multiply defined.


LaTeX Warning: Label `avg_kripp_var@cref' multiply defined.


LaTeX Warning: Label `avg_kripp_var' multiply defined.


LaTeX Warning: Label `avg_kripp_var@cref' multiply defined.

) (/usr/share/texlive/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
) (/usr/share/texlive/texmf-dist/tex/latex/oberdiek/epstopdf-base.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/infwarerr.sty)
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/grfext.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/kvdefinekeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ltxcmds.sty)))
(/usr/share/texlive/texmf-dist/tex/latex/oberdiek/kvoptions.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/kvsetkeys.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/etexcmds.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifluatex.sty))))
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/pdftexcmds.sty
(/usr/share/texlive/texmf-dist/tex/generic/oberdiek/ifpdf.sty))
(/usr/share/texlive/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg))
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsa.fd)
(/usr/share/texlive/texmf-dist/tex/latex/amsfonts/umsb.fd) [1{/var/lib/texmf/fo
nts/map/pdftex/updmap/pdftex.map}] [2]
Underfull \hbox (badness 3019) in paragraph at lines 97--97
[]\OT1/cmr/m/n/9 (a) |Orig-i-nal im-age and cor-re-
[3 <./figures/perturb_viz_ex_top_row.png (PNG copy)> <./figures/perturb_viz_ex_
ad.png (PNG copy)> <./figures/perturb_viz_ex_add.png (PNG copy)> <./figures/per
turb_viz_ex_deletion.png (PNG copy)> <./figures/perturb_viz_ex_insertion.png (P
NG copy)> <./figures/perturb_viz_ex_deletion_noncumulative.png (PNG copy)> <./f
igures/perturb_viz_ex_insertion_noncumulative.png (PNG copy)>]

LaTeX Warning: Reference `REF-FOCAL-LOSS' on page 1 undefined on input line 174
.

[4] (/usr/share/texlive/texmf-dist/tex/latex/base/omscmr.fd) [5]

LaTeX Warning: No positions in optional float specifier.
               Default added (so using `tbp') on input line 224.


Overfull \hbox (8.86168pt too wide) in paragraph at lines 261--263
\OT1/cmr/m/n/10 where $[](\OML/cmm/m/it/10 S\OT1/cmr/m/n/10 )$ is the min-max n
or-mal-iza-tion func-tion, de-fined as $[](\OML/cmm/m/it/10 S\OT1/cmr/m/n/10 ) 
=

Overfull \hbox (36.96709pt too wide) detected at line 275
\OML/cmm/m/it/10 I[] \OT1/cmr/m/n/10 = []
[6]

LaTeX Warning: Citation `TUTORIAL' on page 7 undefined on input line 293.

[7 <./figures/batch_computation.pdf>]
Overfull \hbox (15.21355pt too wide) in paragraph at lines 325--327
\OT1/cmr/m/n/10 datasets. Sec-ondly, we also em-ploy real-world fine-grained da
tasets: the CROHNIPI

LaTeX Warning: No positions in optional float specifier.
               Default added (so using `tbp') on input line 332.

[8 <./figures/workflow_improve_benchmark_reliab.pdf>]
Overfull \hbox (0.62901pt too wide) in paragraph at lines 352--354
[]\OT1/cmr/m/n/10 We use a ResNet-50 [REF-RESNET] ar-chi-tec-ture for all ex-pe
r-i-ments. Hyper-

LaTeX Warning: No positions in optional float specifier.
               Default added (so using `tbp') on input line 355.

[9] [10 <./figures/krippendorff_vs_calibration_heatmap_noneRed_focal2_lr_noneRe
d2_lr_all.png>]

LaTeX Warning: No positions in optional float specifier.
               Default added (so using `tbp') on input line 420.

[11] [12 <./figures/globrank_IC-nc_noneRed2_lr_all.png> <./figures/globrank_IC-
nc_noneRed_focal_adv_on_masked2_lr_all.png>]
! TeX capacity exceeded, sorry [input stack size=5000].
\end #1->\csname end#1
                      \endcsname \@checkend {#1}\expandafter \endgroup \if@e...
l.504 \end
          {equation}
!  ==> Fatal error occurred, no output PDF file produced!
Transcript written on main.log.


==> keypoints.txt <==
- Deep neural networks are black boxes 
- On image classificaiton, many types of explanations methods were developped, like concepts vectors but work focused most on generating attribution maps.
- There is two ways to generate attribution maps: (1) the attribution module can be embeded in the model, which is then called an attention model. (2) Many work also focused on generic post-hoc methods.
- Despite the large amount of work on attribution methods, we lack proper benchmarking because attribution metrics are not reliable.
- They disagree with each other and produces very different ranking depending on the image set chosen for evaluation.
- This reliability issue is well known in psychometrics, were tools were developped to objectively assess reliability
- Krippendorf's alpha is a statistic that assess whether a test is such that testers globally agree or not.
- We take inspiration from this subdomain of psychology and, like [REF_KRIPP], apply krippendorf's alpha to quantify posthoc benchmark reliability.
- Previous work also showed that saliency metrics generates OOD samples and we suspect these to be at the origin of chaotic behaviors of the models on which explanations methods are benchmarked.
- In a attemp to solve this issue, we propose to alter the training of models to be used for benchmarks in two ways.
- First, we pass samples perturbed by the metrics to the model during training and backpropagates on them.
- This helps to prevent OOD issues.
- Second, we replace the cross entropy loss by the focal loss proposed by [REF_FOCAL_LOSS] to improve the model calibration.
- This forces the model to provide consistent confidence levels. E.g. the more an image is covered by a mask, the more confidence should drop.
- We show that these two modifications significantly improves krippendorfs reliability.
- With this work we want to show that robust models should be used when benchmarking posthoc methods and believe that future research on post-hoc methods will benefit from this.


==> main_table.csv <==
6.129,2.512,0.325,9.039,9.284
-1.262,4.777,3.920,-0.839,-3.166
3.226,1.525,2.041,1.886,4.605
6.664,1.644,0.438,11.131,11.872
-0.771,7.160,4.589,-1.309,-3.073
4.831,3.816,5.212,5.188,4.353
8.346,6.157,5.295,6.387,9.845
